Global Explainability of BERT-Based Evaluation Metrics by Disentangling along Linguistic Factors

Evaluation metrics are a key ingredient for progress of text generation systems. In recent years, several BERT-based evaluation metrics have been proposed (including BERTScore, MoverScore, BLEURT, etc.) which correlate much better with human assessment of text generation quality than BLEU or ROUGE, invented two decades ago. However, little is known what these metrics, which are based on black-box language model representations, actually capture (it is typically assumed they model semantic similarity). In this work, we use a simple regression based global explainability technique to disentangle metric scores along linguistic factors, including semantics, syntax, morphology, and lexical overlap. We show that the different metrics capture all aspects to some degree, but that they are all substantially sensitive to lexical overlap, just like BLEU and ROUGE. This exposes limitations of these novelly proposed metrics, which we also highlight in an adversarial test scenario.

==> figures/adv/bert.csv <==
0.937538206577301,0.9160020351409912
0.9833894968032837,0.9298533201217651
0.9707489609718323,0.9403955340385437
0.9101797342300415,0.9096431732177734
0.9059467315673828,0.9119213223457336
0.9913819432258606,0.932907223701477
0.973180890083313,0.869948148727417
0.9307438135147095,0.8615630269050598
0.9813002347946167,0.9250290393829346
0.9559485912322998,0.9158939719200134
0.9572453498840332,0.9634495377540588
0.9758387207984924,0.9136194586753845
0.9832322001457214,0.9413044452667236
0.9219300150871277,0.931087076663971
0.9532209038734436,0.974744975566864
0.9772641062736511,0.9648671746253967
0.9668988585472107,0.9381668567657471
0.9719378352165222,0.9006004929542542
0.9863879680633545,0.9321476221084595
0.9485027194023132,0.9278161525726318
0.9243000745773315,0.9005705714225769
0.973153829574585,0.9472285509109497
0.983557939529419,0.9500018954277039
0.9745611548423767,0.9651633501052856
0.9883404970169067,0.959219217300415
0.9772049784660339,0.9584210515022278
0.9505797624588013,0.9143039584159851
0.9504574537277222,0.9116827249526978
0.9852566719055176,0.9590908288955688
0.9770141839981079,0.9504200220108032
0.956702470779419,0.9665060639381409
0.9520209431648254,0.8876063227653503
0.9515091180801392,0.8956912159919739
0.9042328596115112,0.8871279954910278
0.971966028213501,0.9008872509002686
0.932792603969574,0.9348639845848083
0.9695008397102356,0.9288415312767029
0.9820616245269775,0.9237655401229858
0.9924172163009644,0.9601745009422302
0.9959111213684082,0.9555161595344543
0.9323287606239319,0.9035799503326416
0.9776759743690491,0.9541768431663513
0.9668521285057068,0.9376447200775146
0.9192719459533691,0.9001933336257935
0.9920988082885742,0.9410433769226074
0.9596375226974487,0.9617959856987
0.9757452607154846,0.9444694519042969
0.9807643890380859,0.9342103004455566
0.9706817269325256,0.9393913745880127
0.9562633037567139,0.9562242031097412
0.9751831293106079,0.9589532017707825
0.9723283648490906,0.9468404650688171
0.9719073176383972,0.951827883720398
0.914013683795929,0.9472582340240479
0.9297879338264465,0.9602527022361755
0.9338411092758179,0.9196617007255554
0.9683805108070374,0.9564329385757446
0.908613383769989,0.9652819633483887
0.9460078477859497,0.9296911954879761
0.9740066528320312,0.9382264614105225
0.9725232124328613,0.942674994468689
0.9083724617958069,0.9303470849990845
0.9858822822570801,0.9444378018379211
0.9585108757019043,0.9312416315078735
1.0,0.9422520399093628
0.9831136465072632,0.93975430727005
0.9693357348442078,0.9712903499603271
0.9820669889450073,0.9710603356361389
0.9809736013412476,0.9292521476745605
0.9504217505455017,0.9584227204322815
0.977957546710968,0.9720338582992554
0.9603936672210693,0.9253806471824646
0.9096770882606506,0.866750955581665
0.985409140586853,0.9678558111190796
0.9594303369522095,0.9169113636016846
0.943659245967865,0.9514884948730469
0.9365082383155823,0.9502720832824707
0.8968637585639954,0.961882472038269
0.9702367186546326,0.9637477993965149
0.9628409147262573,0.9564118981361389
0.9232866764068604,0.9486114382743835
0.9618290066719055,0.976697564125061
0.9642193913459778,0.9493599534034729
0.9842585325241089,0.9453564286231995
0.9614267945289612,0.9431347846984863
0.9804791212081909,0.9775491952896118
0.9780982732772827,0.9476459622383118
0.9629002213478088,0.9615039825439453
0.9805499911308289,0.9420813918113708
0.9435123801231384,0.9321677684783936
0.9700400829315186,0.9713724851608276
0.9677499532699585,0.9664268493652344
0.9497947692871094,0.9351208806037903
0.9857780933380127,0.9263472557067871
0.9423629641532898,0.9336655139923096
0.9602534174919128,0.9477008581161499
0.9448610544204712,0.9439785480499268
0.9420095086097717,0.9421591758728027
0.903910219669342,0.8745235204696655
0.9207442998886108,0.9569069743156433
0.9522032737731934,0.9377763867378235
0.9427528977394104,0.9458832144737244
0.9040694236755371,0.922589123249054
0.9928147196769714,0.9642326235771179
0.9697408080101013,0.9706954956054688
0.9215742349624634,0.9268150329589844
0.9593486785888672,0.957189679145813
0.9003640413284302,0.9237000346183777
0.975577175617218,0.9350457191467285
0.9746941328048706,0.9477311968803406
0.9337520599365234,0.9567352533340454
0.9594483375549316,0.9277843832969666
0.9618280529975891,0.9613355398178101
0.9650573134422302,0.9283620119094849
0.927116870880127,0.9426655769348145
0.9114757180213928,0.9400840401649475
0.9450713992118835,0.9534198641777039
0.931713879108429,0.96113121509552
0.9580703377723694,0.9379382133483887
0.9999998807907104,0.9742466807365417
0.9763760566711426,0.9650500416755676
0.9795666337013245,0.9643281102180481
0.9401893615722656,0.962052583694458
0.9269564151763916,0.9738591313362122
0.9774717092514038,0.9782962203025818
0.9491823315620422,0.9257092475891113
0.9567188620567322,0.9575691223144531
0.9476798176765442,0.9347711801528931
0.9471942782402039,0.9041040539741516
0.9146750569343567,0.9506615400314331
0.9346665143966675,0.9009691476821899
0.9503828883171082,0.9273795485496521
0.9531436562538147,0.9652986526489258
0.9621283411979675,0.9561857581138611
0.9660576581954956,0.9651780724525452
0.9360482096672058,0.9090299606323242
0.9662349820137024,0.8780600428581238
0.9355772733688354,0.9316352605819702
0.9614004492759705,0.9611037373542786
0.9860705733299255,0.9695643782615662
0.9783975481987,0.9654104113578796
0.9178769588470459,0.8506799936294556
0.9277709126472473,0.9372049570083618
0.9326898455619812,0.9302317500114441
0.9568431377410889,0.9691522717475891
0.9780900478363037,0.9701294302940369
0.9873846173286438,0.9442813396453857
0.9351901412010193,0.9384320378303528
0.9741210341453552,0.9746112823486328
0.9866809248924255,0.9873606562614441
0.9355065822601318,0.8983641862869263
0.9663837552070618,0.9473242163658142
0.9408159852027893,0.9578543901443481
0.9048497676849365,0.9420194625854492
0.9066863059997559,0.9635398387908936
0.965562641620636,0.9808553457260132
0.974784255027771,0.9745438098907471
0.9081234335899353,0.9040930271148682
0.9541422724723816,0.9834424257278442
0.9467421770095825,0.9788481593132019
0.9493505358695984,0.97272789478302
0.9460593461990356,0.9417586922645569
0.8893913626670837,0.9080568552017212
0.948859453201294,0.9401019215583801
0.9459468126296997,0.9669250845909119
0.9544810056686401,0.9676548838615417
0.9168255925178528,0.9609583616256714
0.9486234188079834,0.9624366164207458
0.9334461092948914,0.9466930627822876
0.9387558102607727,0.9189684987068176
0.9539487957954407,0.975701093673706
0.9370504021644592,0.9494307637214661
0.9917997121810913,0.9327360987663269
0.9918953776359558,0.9345570802688599
0.9722129702568054,0.9885491132736206
0.950505793094635,0.9827709794044495
0.910479724407196,0.9397299885749817
0.9717999696731567,0.9383566975593567
0.9725395441055298,0.9680255651473999
0.9533175826072693,0.9658572673797607
0.9497365355491638,0.9693918228149414
0.9255655407905579,0.9164692759513855
0.9353442788124084,0.9437905550003052
0.9857584238052368,0.9405795931816101
0.9755542874336243,0.978367030620575
0.9741191267967224,0.944286048412323
0.9548518061637878,0.9736817479133606
0.9676527976989746,0.9636073708534241
0.9159876704216003,0.9355581998825073
0.9604747295379639,0.9460769891738892
0.9700987935066223,0.9667820334434509
0.9661364555358887,0.959831714630127
0.9064562320709229,0.90720134973526
0.949470579624176,0.9570668935775757
0.9261094927787781,0.9880377054214478
0.9663771986961365,0.9637025594711304
0.9451352953910828,0.9269250631332397
0.9765275716781616,0.9758535027503967
0.9386452436447144,0.9839125871658325
0.9561781883239746,0.9534278512001038
0.9548337459564209,0.9529823660850525
0.9222583770751953,0.9076389670372009
0.9295044541358948,0.935355007648468
0.9315497279167175,0.9702648520469666
0.9721378087997437,0.9702734351158142
0.9566965699195862,0.95490562915802
0.9151178598403931,0.9423465728759766
0.9894320964813232,0.9115974307060242
0.9540297985076904,0.9639725685119629
0.9610685110092163,0.9430745840072632
0.9446554780006409,0.9586745500564575
0.980585515499115,0.9766950607299805
0.9766671657562256,0.9880458116531372
0.9420706033706665,0.9342586994171143
0.9758550524711609,0.9798843264579773
0.9674125909805298,0.979886531829834
0.9541906118392944,0.9802519083023071
0.9209938049316406,0.9427125453948975
0.9314659833908081,0.9473832249641418
0.9775803089141846,0.977707028388977
0.9768301248550415,0.9393102526664734
0.9515340924263,0.9578112959861755
0.9671622514724731,0.9673314690589905
0.9491552114486694,0.9459952712059021
0.9730101227760315,0.9462708234786987
0.9298457503318787,0.9398210048675537
0.9321274161338806,0.9435998797416687
0.9022424221038818,0.9169857501983643
0.9415320754051208,0.9567189812660217
0.987768828868866,0.9573959112167358
0.9036865234375,0.9345747828483582
0.9081102013587952,0.9716967344284058
0.9636077284812927,0.9174640774726868
0.9015539884567261,0.9325328469276428
0.9658541679382324,0.9828887581825256
0.9422345161437988,0.9612197875976562
0.9330334067344666,0.9322338700294495
0.9815033674240112,0.9953053593635559
0.9931381940841675,0.9844937324523926
0.9600655436515808,0.9601011276245117
0.9870099425315857,0.9656426310539246
0.9405467510223389,0.9723122119903564
0.992350697517395,0.960586428642273
0.9999999403953552,0.9902583360671997
0.8712572455406189,0.9370384812355042
0.9644665122032166,0.9624803066253662
0.9316672086715698,0.9551650881767273
0.9478427767753601,0.9631505012512207
0.9040444493293762,0.9487408995628357
0.9688072800636292,0.9711296558380127
0.9362834692001343,0.8955220580101013
0.9429583549499512,0.9524013996124268
0.9642801284790039,0.9540034532546997
0.9550075531005859,0.9853612780570984
0.9540718793869019,0.9662506580352783
0.9722186923027039,0.9596530795097351
0.9186349511146545,0.9019894599914551
0.9412837624549866,0.904106616973877
0.9561980366706848,0.9614583253860474
0.9432846903800964,0.9814741611480713
0.9908545613288879,0.9890111684799194
0.9280340671539307,0.9383609890937805
0.9606803059577942,0.971460223197937
0.9585880041122437,0.9549256563186646
0.9027380347251892,0.9383128881454468
0.9157678484916687,0.9772614240646362
0.926760733127594,0.9571884870529175
0.9779659509658813,0.9872553944587708
0.9698899984359741,0.960342526435852
0.9768269062042236,0.9768882989883423
0.9541018009185791,0.9552522897720337
0.9363414645195007,0.9356439113616943
0.9649145007133484,0.9084570407867432
0.9639094471931458,0.9623546004295349
0.9310097694396973,0.9222657084465027
0.9474111199378967,0.9348458051681519
0.9310171008110046,0.9495471715927124
0.96976637840271,0.9878948926925659
0.9029932022094727,0.9472050666809082
0.9069250822067261,0.9178307056427002
0.9835743308067322,0.9880772829055786
0.9274076819419861,0.9284783601760864
0.9225360751152039,0.9600711464881897
0.9271021485328674,0.9333782196044922
0.9424155354499817,0.9757749438285828
0.9268739223480225,0.9661515355110168
0.9693018794059753,0.9657019972801208
0.969679594039917,0.9789782762527466
0.9025935530662537,0.9220303297042847
0.9600216746330261,0.9403976798057556
0.9379820823669434,0.967616081237793
0.9364139437675476,0.9637696743011475
0.9788300395011902,0.9741741418838501
0.9348191022872925,0.9598995447158813
0.9238214492797852,0.9533631205558777
0.9197494983673096,0.9593147039413452
0.965029776096344,0.9826077818870544
0.9267162084579468,0.942455530166626
0.9572939276695251,0.9875238537788391
0.9678022265434265,0.98567795753479


==> figures/adv/bleurt.csv <==
0.5205458998680115,0.6381734609603882
0.8908719420433044,0.701233446598053
0.7769744992256165,0.762048602104187
0.5921870470046997,0.6849663853645325
0.4708439111709595,0.4671991169452667
0.7776765823364258,0.5491359233856201
0.5573551654815674,0.09092183411121368
0.5587480068206787,0.5118654370307922
0.806547999382019,0.6027112007141113
0.7528809309005737,0.6666879653930664
0.6836320757865906,0.8076165318489075
0.7249991297721863,0.41729336977005005
0.7328442931175232,0.7159781455993652
0.3866407573223114,0.6097882390022278
0.7584909796714783,0.8315171599388123
0.6675012707710266,0.8145847916603088
0.7786595225334167,0.676591157913208
0.8126518130302429,0.4186161160469055
0.819205641746521,0.492728054523468
0.5630029439926147,0.5915344953536987
0.40363621711730957,0.625466525554657
0.6065806150436401,0.5945401191711426
0.8199179172515869,0.7167792916297913
0.7466533184051514,0.7990338802337646
0.7908900380134583,0.7223287224769592
0.8054773211479187,0.6389206051826477
0.7054793834686279,0.6081283688545227
0.69124436378479,0.6141045093536377
0.8245866298675537,0.6907523274421692
0.738907516002655,0.6038397550582886
0.5280594229698181,0.8486928343772888
0.6124914288520813,0.2554755210876465
0.5745928287506104,0.30824053287506104
0.2665649652481079,-0.04246632382273674
0.6117967963218689,0.09177865087985992
0.32402941584587097,0.4397391676902771
0.628542959690094,0.3796890377998352
0.8734299540519714,0.1478199064731598
0.8980735540390015,0.6939857602119446
0.8944846987724304,0.4486774504184723
0.396183043718338,0.6218183040618896
0.7481334209442139,0.7245610952377319
0.688504695892334,0.6021178364753723
0.5102066397666931,0.5250785946846008
0.795048177242279,0.6691859364509583
0.8447644114494324,0.6681142449378967
0.619522750377655,0.5433773994445801
0.8712577819824219,0.7198103666305542
0.6022714972496033,0.4126169979572296
0.5416802763938904,0.6586616635322571
0.890591561794281,0.7737640142440796
0.6811450719833374,0.6563212871551514
0.7187570929527283,0.7219506502151489
0.17157870531082153,0.8271466493606567
0.5899158716201782,0.7937954664230347
0.5882531404495239,0.6397095322608948
0.7085137963294983,0.7110682129859924
0.3899049162864685,0.8513694405555725
0.4170151352882385,0.2939579486846924
0.66814124584198,0.5928505063056946
0.8297407031059265,0.6435921788215637
0.44206640124320984,0.5542230010032654
0.7851678729057312,0.60271817445755
0.7461720705032349,0.5410100817680359
0.9574862122535706,0.5195291042327881
0.7188519239425659,0.5671520233154297
0.6996917128562927,0.11489690840244293
0.8084883689880371,0.7366976737976074
0.9238959550857544,0.4843595623970032
0.6927040219306946,0.6890654563903809
0.5457711219787598,0.4843953847885132
0.6482933759689331,0.51139235496521
0.38017991185188293,0.04195105656981468
0.8261132836341858,0.7544302940368652
0.5317602157592773,0.41193342208862305
0.6348214745521545,0.7091369032859802
0.712820827960968,0.7293075919151306
0.5968109965324402,0.6787745356559753
0.682404637336731,0.7812678217887878
0.605810284614563,0.6193470358848572
0.5683106184005737,0.6408198475837708
0.8179060816764832,0.8593668937683105
0.7317823767662048,0.7387328147888184
0.7616267204284668,0.5280317068099976
0.8110218644142151,0.5294824242591858
0.7951724529266357,0.7351746559143066
0.7125147581100464,0.5875136256217957
0.803550660610199,0.8114188313484192
0.8203087449073792,0.6203368306159973
0.6414088606834412,0.7551320195198059
0.8517648577690125,0.7075794339179993
0.592305600643158,0.6369546055793762
0.5967943072319031,0.6968154907226562
0.7324535250663757,0.4458332061767578
0.609390377998352,0.6782194972038269
0.570448637008667,0.720131516456604
0.653082013130188,0.5938722491264343
0.4524335563182831,0.32144269347190857
0.41948235034942627,0.3450382351875305
0.5657705068588257,0.6651304364204407
0.5108113288879395,0.5991604328155518
0.6473904848098755,0.6622350811958313
0.646831750869751,0.6214489936828613
0.8588411808013916,0.6863220930099487
0.6702824831008911,0.8010165691375732
0.39981138706207275,0.5362512469291687
0.566281795501709,0.7135446667671204
0.5549728274345398,0.6583320498466492
0.6576521396636963,0.21856117248535156
0.7651227712631226,0.5883444547653198
0.4659305810928345,0.6722286343574524
0.3641541302204132,0.3563306927680969
0.6789990663528442,0.7094264030456543
0.5359653234481812,0.5660249590873718
0.5917869806289673,0.6213898062705994
0.17127211391925812,0.34361082315444946
0.552710235118866,0.6145902872085571
0.4870837330818176,0.8582350611686707
0.6073135733604431,0.6838803291320801
0.9061298370361328,0.5384474992752075
0.6244856715202332,0.7991614937782288
0.6950190663337708,0.8121296763420105
0.770854651927948,0.7612255811691284
0.4343704581260681,0.7823560833930969
0.6142884492874146,0.7162061333656311
0.5348232388496399,0.6300344467163086
0.6604554653167725,0.6346043944358826
0.10955418646335602,0.2422516644001007
0.46552732586860657,0.43273618817329407
0.26044654846191406,0.5761630535125732
0.5924680829048157,0.40815651416778564
0.616511344909668,0.7740967869758606
0.6991866827011108,0.7483887076377869
0.7659326195716858,0.6793793439865112
0.5191880464553833,0.6027351021766663
0.371370792388916,0.26117774844169617
0.722809374332428,0.412449449300766
0.5675562620162964,0.5410322546958923
0.528235673904419,0.686805009841919
0.8133479356765747,0.8026251792907715
0.71184903383255,0.8079749345779419
0.6056437492370605,0.24324414134025574
0.4473390579223633,0.47835201025009155
0.29241278767585754,0.46583467721939087
0.6405308246612549,0.8219534158706665
0.8889341354370117,0.6463490128517151
0.9529968500137329,0.7135683298110962
0.34883812069892883,0.41951051354408264
0.7155025601387024,0.7503126263618469
0.8701543807983398,0.8144491910934448
0.6332103610038757,0.07867836952209473
0.7622494697570801,0.6907513737678528
0.594903290271759,0.7562878727912903
0.592896044254303,0.7976844906806946
0.2972056567668915,0.6538312435150146
0.6160951256752014,0.8216109871864319
0.7160432934761047,0.6712748408317566
0.4987809658050537,0.3911277651786804
0.5759723782539368,0.7869340181350708
0.5826283097267151,0.8694798946380615
0.6062958240509033,0.6921849250793457
0.686659038066864,0.7512242794036865
0.37495216727256775,0.3716193437576294
0.6701874732971191,0.7543573379516602
0.6859540343284607,0.8115457892417908
0.6384751796722412,0.8162105679512024
0.4547479748725891,0.5644378662109375
0.6515916585922241,0.7440001964569092
0.6123096942901611,0.6584956049919128
0.6297311782836914,0.5193215012550354
0.6707993149757385,0.6944642066955566
0.6055226922035217,0.48443931341171265
0.927114725112915,0.6077946424484253
0.919069230556488,0.5965930223464966
0.847357988357544,0.8552377223968506
0.4353622496128082,0.8288129568099976
0.37357717752456665,0.3727218210697174
0.7239400148391724,0.5268803238868713
0.7869237065315247,0.6691362261772156
0.5131047368049622,0.5644777417182922
0.5798715353012085,0.6238682270050049
0.6981252431869507,0.7280715107917786
0.3713330328464508,0.4220731556415558
0.7927597165107727,0.6990844011306763
0.6897251605987549,0.5783005952835083
0.7166072726249695,0.6548576354980469
0.5682438015937805,0.6879821419715881
0.6990022659301758,0.7204219102859497
0.4252328872680664,0.5990533232688904
0.7056556940078735,0.7336858510971069
0.875004231929779,0.7884975671768188
0.6475766897201538,0.6906222105026245
0.4297821521759033,0.3957521617412567
0.47479531168937683,0.6498460173606873
0.488692045211792,0.8006117939949036
0.7307480573654175,0.6415520906448364
0.6700469851493835,0.7010007500648499
0.7032639980316162,0.5866289138793945
0.61162930727005,0.8368777632713318
0.6679940819740295,0.6653452515602112
0.660147488117218,0.6711980700492859
0.508317232131958,0.5701192021369934
0.4074099063873291,0.553101122379303
0.38365161418914795,0.61915123462677
0.4936022162437439,0.5256971716880798
0.7858344912528992,0.5441702008247375
0.28990572690963745,0.8010483980178833
0.858089029788971,0.4852340817451477
0.7011786699295044,0.7378621101379395
0.3087393343448639,0.49798280000686646
0.576424241065979,0.829219400882721
0.6784281134605408,0.7399439811706543
0.6572200059890747,0.7660852670669556
0.5149556398391724,0.45961979031562805
0.6469786763191223,0.8649001717567444
0.7019793391227722,0.6958442330360413
0.5971480011940002,0.7438527941703796
0.4684024751186371,0.6157416105270386
0.30318260192871094,0.5973716378211975
0.6749709844589233,0.7284649610519409
0.6157239675521851,0.5740798711776733
0.791833221912384,0.4398021399974823
0.6709023118019104,0.3180956542491913
0.6047705411911011,0.6048690676689148
0.67722487449646,0.5071612596511841
0.6121976375579834,0.6513708233833313
0.5011457204818726,0.8149897456169128
0.44678249955177307,0.4028495252132416
0.5005620121955872,0.5683465600013733
0.9173898696899414,0.6629862785339355
0.6556127667427063,0.6993811130523682
0.48588109016418457,0.7498924136161804
0.6367457509040833,0.5672079920768738
0.3590492904186249,0.6169959902763367
0.633587658405304,0.7646175026893616
0.6812150478363037,0.7383689880371094
0.542941689491272,0.5706688165664673
0.7222585678100586,0.8146768808364868
0.8805680274963379,0.6623113751411438
0.6898343563079834,0.715369701385498
0.8733716607093811,0.7120214104652405
0.6716976165771484,0.7600467801094055
0.8897775411605835,0.6460564732551575
0.9645935297012329,0.9343011975288391
0.6286261081695557,0.05156559869647026
0.6952241063117981,0.6235085725784302
0.7253115773200989,0.7482211589813232
0.7703722715377808,0.754478394985199
0.64387446641922,0.554900586605072
0.8188471794128418,0.7258923649787903
0.44449418783187866,0.4671744108200073
0.509131133556366,0.5768821239471436
0.30717065930366516,0.7037912011146545
0.8373970985412598,0.882689356803894
0.5651265382766724,0.674140989780426
0.698693573474884,0.7494816184043884
0.44661033153533936,0.21146652102470398
0.6482284069061279,0.5754354596138
0.6082895994186401,0.6378127932548523
0.5775372982025146,0.8179947137832642
0.8764597773551941,0.8523930311203003
0.39164191484451294,0.4695085287094116
0.6239533424377441,0.7029587030410767
0.6231546401977539,0.6160640120506287
0.02009718492627144,0.47964566946029663
0.6552067995071411,0.9147530198097229
0.34670549631118774,0.31445157527923584
0.6140684485435486,0.7858350872993469
0.7396655678749084,0.6858206391334534
0.8078134059906006,0.7279263138771057
0.7547853589057922,0.5826820731163025
0.5942286849021912,0.6178259253501892
0.760349690914154,0.6410062909126282
0.6393948197364807,0.8460953235626221
0.660442054271698,0.3674936592578888
0.6567449569702148,0.5862650871276855
0.3498181700706482,0.5179517865180969
0.6271065473556519,0.8029776215553284
0.4785640835762024,0.7722803950309753
0.3094969391822815,0.33775752782821655
0.8529231548309326,0.8486968278884888
0.5079502463340759,0.6934095025062561
0.19109000265598297,0.3606325685977936
0.356510728597641,0.35705772042274475
0.6000010371208191,0.7478055357933044
0.21807238459587097,0.679957926273346
0.7397208213806152,0.7687272429466248
0.622164785861969,0.7012240886688232
0.4789555072784424,0.49465346336364746
0.6348410844802856,0.2511303126811981
0.5151560306549072,0.6461215615272522
0.6844722628593445,0.815991997718811
0.7107441425323486,0.7448740005493164
0.36327239871025085,0.6303374767303467
0.41311660408973694,0.6440468430519104
0.5540173649787903,0.755006730556488
0.6933266520500183,0.7807854413986206
0.5220155715942383,0.6511937975883484
0.5021966695785522,0.8096750974655151
0.7107696533203125,0.7344335317611694


==> figures/adv/labse.csv <==
0.98958486,0.9914249
0.9948846,0.9773617
0.9961592,0.9755428
0.9832655,0.9761747
0.9916979,0.93995845
0.9991577,0.9735524
0.98476875,0.93677634
0.9848676,0.94145906
0.99910057,0.9812194
0.9985976,0.9763982
0.9966627,0.9965923
0.99804616,0.9626548
0.9995348,0.98274565
0.99249613,0.99393386
0.9946596,0.9954729
0.9996011,0.99190426
0.9981507,0.9868239
0.982473,0.95650107
0.9982443,0.9731631
0.9951866,0.9841514
0.9881091,0.96047074
0.9942547,0.99067914
0.9981206,0.99558085
0.99500036,0.9848789
0.9979232,0.99618506
0.9957911,0.9920813
0.99353737,0.96741724
0.9942258,0.970279
0.9993811,0.9857714
0.9982492,0.99167037
0.9829914,0.9766397
0.99428576,0.971846
0.99555635,0.972203
0.98055923,0.95029056
0.99839276,0.9196971
0.95678616,0.9566158
0.9976732,0.97633964
0.98947793,0.974427
0.99957544,0.99621177
0.9997356,0.9418166
0.98624593,0.9729223
0.997458,0.9932951
0.998483,0.9750009
0.9663166,0.9775522
0.9962397,0.9685004
0.99734545,0.9889125
0.99769557,0.9831579
0.9991214,0.9851137
0.9937842,0.9682496
0.9913733,0.9924462
0.99809545,0.98844194
0.9931751,0.9772877
0.99886966,0.9902911
0.98768765,0.9943187
0.992047,0.9964293
0.99533933,0.96759605
0.996212,0.9873054
0.9966074,0.97841656
0.9656577,0.9563162
0.98891234,0.9583378
0.9970321,0.9863212
0.98015296,0.98704636
0.9986883,0.9934095
0.9964631,0.95991206
1.0,0.9823264
0.9953979,0.99195826
0.99368644,0.98616827
0.9986369,0.9974657
0.99740255,0.9830493
0.9924356,0.9758194
0.88148123,0.94022524
0.9838696,0.96531665
0.9844938,0.9043747
0.9977206,0.99220616
0.99009657,0.9846054
0.9902525,0.9804871
0.99828947,0.99784774
0.9686673,0.91123694
0.9902736,0.99350613
0.9726234,0.9787537
0.9856611,0.9854943
0.99339724,0.99570584
0.9954373,0.9897588
0.99385166,0.9536119
0.9949421,0.96847236
0.99844956,0.99845463
0.99265724,0.9890281
0.98620504,0.9849552
0.999436,0.98438907
0.99666876,0.95332336
0.9969357,0.962567
0.995713,0.9961915
0.99409604,0.991964
0.9987542,0.99061644
0.9936361,0.9901172
0.97607094,0.9833242
0.99535316,0.9722203
0.9673067,0.97829276
0.96666527,0.9699746
0.9838012,0.9868083
0.99230576,0.9831929
0.98494637,0.9880066
0.9870744,0.99048775
0.9976162,0.99927354
0.9957818,0.99165
0.9680347,0.9711151
0.99006426,0.9937387
0.9734671,0.9887583
0.99736357,0.99285275
0.9976511,0.973161
0.9780543,0.9773761
0.99075353,0.96604055
0.995492,0.9941264
0.9962636,0.99499094
0.99137604,0.985561
0.884026,0.9099789
0.9850348,0.9769715
0.97785604,0.9935663
0.9642162,0.9951328
1.0,0.9958812
0.995211,0.9544447
0.99867034,0.9797068
0.994304,0.9786115
0.9926492,0.99826086
0.9987029,0.9977793
0.9783891,0.96939397
0.9966235,0.9889832
0.9915725,0.9895
0.99440295,0.980499
0.96077496,0.9869255
0.98774797,0.9564787
0.9924144,0.9930869
0.98786753,0.99273336
0.99187547,0.9910273
0.99569684,0.99788773
0.981644,0.9483207
0.9914574,0.9678552
0.99644375,0.99447256
0.9939118,0.99447024
0.99846286,0.99575
0.9899985,0.99609023
0.9337679,0.87651014
0.9910528,0.99158025
0.9337204,0.9162646
0.99559927,0.98942566
0.9992621,0.98880494
0.99943155,0.9765626
0.98689544,0.9709333
0.9980737,0.9969507
0.9994623,0.99338704
0.9880792,0.97394615
0.99610543,0.9920596
0.9840248,0.9886626
0.85457873,0.9806722
0.98515236,0.9938602
0.9952445,0.9965673
0.99195683,0.9666934
0.9654286,0.95433295
0.98345196,0.9978898
0.99156106,0.9948796
0.99157274,0.9928104
0.99769044,0.9985719
0.9305601,0.9495011
0.9966491,0.9983915
0.99692523,0.99852014
0.99749887,0.998357
0.98977643,0.99547136
0.9952162,0.99007267
0.9950075,0.98463964
0.984392,0.980781
0.9970729,0.99855286
0.9668802,0.97985667
0.9988153,0.99433064
0.99893373,0.9921972
0.99656904,0.99592745
0.98317015,0.99655294
0.98046786,0.99080384
0.9969832,0.9762181
0.9921421,0.9860004
0.99381167,0.98104894
0.99313915,0.99612993
0.9417756,0.9249194
0.9665602,0.9780671
0.9981584,0.9949097
0.9888491,0.98904145
0.99899185,0.9949239
0.98701787,0.9933552
0.99711806,0.97179896
0.9808463,0.98805624
0.9937243,0.9796831
0.99851954,0.99703693
0.98530054,0.9957558
0.96716547,0.9387533
0.9855885,0.99567693
0.9888938,0.9935912
0.9984018,0.95312417
0.9832891,0.9818668
0.99223745,0.9929382
0.9888404,0.9979016
0.98247576,0.9807653
0.98064643,0.97869205
0.978256,0.97816247
0.9654783,0.9658139
0.9877992,0.9926783
0.9942879,0.9935125
0.99684983,0.99680144
0.9909402,0.9854566
0.99825233,0.99108016
0.9994554,0.9950283
0.97927284,0.97881275
0.99561036,0.9977573
0.9952394,0.9963698
0.9981282,0.99724877
0.98599595,0.97720474
0.99429923,0.9967287
0.9972386,0.99674404
0.995926,0.9968112
0.97869813,0.9773814
0.9689669,0.982787
0.9985377,0.99773675
0.9903495,0.99179167
0.98304605,0.9520337
0.96968997,0.9625713
0.9901887,0.98771477
0.98520964,0.9931832
0.9827105,0.99359024
0.9638004,0.9695762
0.98021823,0.97363365
0.98385054,0.98905975
0.99855375,0.9786698
0.9768369,0.9831836
0.9289251,0.9565923
0.96437633,0.996194
0.9551487,0.9334561
0.98594403,0.98885304
0.99107504,0.98524487
0.9895714,0.9801722
0.99838394,0.99876094
0.9978127,0.9697308
0.9927416,0.99241906
0.9972951,0.971727
0.99824196,0.9892397
0.99944836,0.99553895
1.0,0.9976026
0.9888049,0.95429224
0.98018426,0.9581146
0.99380034,0.99464697
0.98834395,0.99550974
0.98065764,0.95856905
0.99454457,0.9849427
0.97811455,0.9476672
0.9894434,0.9773509
0.9962387,0.9969974
0.9913757,0.99716246
0.9966432,0.9993266
0.9810085,0.9863102
0.96339154,0.94400066
0.9909472,0.9898004
0.9816151,0.9884134
0.99117535,0.9959866
0.9980946,0.99889165
0.9922524,0.9925637
0.9838648,0.9835758
0.9850641,0.98603755
0.9907111,0.9960882
0.98280203,0.9926758
0.94776905,0.93248975
0.9978446,0.99953425
0.9932571,0.9920987
0.99896324,0.9918361
0.99432033,0.99284995
0.978457,0.9729611
0.9950693,0.98307246
0.9892799,0.9673213
0.9771542,0.95417076
0.9945941,0.99167985
0.9779277,0.9788623
0.99482673,0.9989047
0.966173,0.985137
0.9569566,0.95345867
0.99841315,0.9980134
0.98281765,0.9834184
0.98981017,0.9859172
0.98429763,0.9588961
0.99430084,0.99699455
0.980467,0.9883777
0.98679703,0.9864851
0.9945543,0.9957168
0.9275479,0.93291396
0.9980421,0.9576334
0.9805696,0.9815502
0.9903694,0.9956476
0.9914934,0.9935251
0.9797924,0.98149204
0.98852193,0.99373376
0.9683897,0.9721212
0.9918539,0.9920175
0.9900114,0.9853949
0.9936948,0.99777615
0.99816436,0.99833184


==> figures/adv/laser.csv <==
0.9670924,0.97330517
0.9617881,0.98446196
0.90240896,0.9784206
0.9655971,0.96963835
0.95087785,0.8133982
0.9884889,0.903079
0.9640408,0.9368688
0.92587775,0.9392075
0.9866295,0.8781613
0.97207224,0.91943467
0.97497773,0.98763126
0.982978,0.9095037
0.9872434,0.9750811
0.9469543,0.9825248
0.9370582,0.9960829
0.9730754,0.9813527
0.9385721,0.9530592
0.97508633,0.83895403
0.9934812,0.9836681
0.981336,0.9784785
0.92668295,0.97159743
0.9539688,0.9695645
0.9916011,0.993671
0.93467027,0.95456547
0.9682252,0.990227
0.985403,0.990204
0.97244793,0.94018775
0.97186416,0.9439607
0.98592126,0.97885084
0.9712517,0.9558553
0.938431,0.9716806
0.97546995,0.90133804
0.9753836,0.8916366
0.96581393,0.90763247
0.9485522,0.8874759
0.9248845,0.9664022
0.95991355,0.9244615
0.99499345,0.9338904
0.9949992,0.9810698
0.99191207,0.9539967
0.9331668,0.9500292
0.9886656,0.9844279
0.97322106,0.91462797
0.8757295,0.86661124
0.9803321,0.94074994
0.9624867,0.9613139
0.96940225,0.9605964
0.9646691,0.9690706
0.94585043,0.96520644
0.9684499,0.9599504
0.9613628,0.9643924
0.94139385,0.96061146
0.9815831,0.9876008
0.93027,0.9787372
0.9133321,0.98623806
0.91236615,0.9386049
0.9462925,0.9594228
0.9245886,0.98582464
0.9677893,0.96156824
0.95990753,0.9516675
0.993972,0.95269316
0.9314423,0.956302
0.99588144,0.9793126
0.94661915,0.80191433
1.0,0.9680641
0.9820519,0.9479685
0.90211296,0.99012303
0.9763085,0.9885389
0.9855215,0.95463747
0.9704809,0.9688772
0.9710365,0.9745452
0.98116183,0.965033
0.98086584,0.93461424
0.9714987,0.99432147
0.9481565,0.98055196
0.9324451,0.97167635
0.9461192,0.99084395
0.9454147,0.9636283
0.91573894,0.996491
0.94418603,0.9556011
0.98051494,0.99526495
0.96885204,0.9738342
0.97842944,0.9804062
0.98573565,0.8909377
0.9891922,0.9691536
0.9765015,0.98753947
0.98219997,0.96889216
0.9920569,0.98395467
0.9898649,0.9713857
0.9342332,0.9428629
0.9834307,0.964436
0.9492137,0.9900807
0.92600155,0.9717906
0.96991897,0.94883275
0.9537186,0.96787006
0.9692236,0.98527026
0.9828301,0.97711855
0.9532776,0.97173834
0.938277,0.93036026
0.94224447,0.98935854
0.93302584,0.95984215
0.93177634,0.948641
0.9393117,0.94516104
0.989454,0.99380404
0.98859954,0.98174286
0.8712567,0.8575742
0.9615975,0.986772
0.9159294,0.9280638
0.94443345,0.96678346
0.9877437,0.9789589
0.9147612,0.9793598
0.9633929,0.9728463
0.97758937,0.9843072
0.9703632,0.96846247
0.9672831,0.9883624
0.92669463,0.9275779
0.9662891,0.9353312
0.96368504,0.9980252
0.9688196,0.96696967
1.0000001,0.9862685
0.8926194,0.9764953
0.9784154,0.9894876
0.98703027,0.9815254
0.91899884,0.994622
0.9832019,0.9939988
0.9487481,0.97230405
0.95882565,0.98276275
0.94089705,0.94974995
0.9642715,0.98117346
0.9320683,0.9782027
0.93503004,0.83416617
0.94845885,0.98871595
0.96593374,0.99074095
0.9824732,0.94723433
0.9441474,0.98995084
0.98017037,0.872488
0.9662879,0.86546826
0.97918314,0.9377408
0.96640944,0.9886926
0.98069,0.98985696
0.9536201,0.9858116
0.9658113,0.8890486
0.9547031,0.94710034
0.92193055,0.9175626
0.98509884,0.9729816
0.9958836,0.9837137
0.96392673,0.91917014
0.9334751,0.93973935
0.9580663,0.97971207
0.990134,0.9937773
0.95617145,0.8907514
0.9878459,0.9761502
0.97661996,0.99187076
0.9272559,0.97173417
0.94132674,0.9865855
0.9758014,0.99619645
0.9652238,0.96087205
0.96342254,0.95533186
0.97207975,0.99516124
0.97331643,0.9910389
0.8950688,0.98398966
0.91713077,0.9819656
0.9360768,0.95911604
0.92102665,0.978403
0.94049317,0.99323463
0.9466066,0.9887474
0.9525855,0.97585416
0.92806554,0.940618
0.9379599,0.93794763
0.9659027,0.96180886
0.9775845,0.9935914
0.9684207,0.98700714
0.9931337,0.95699203
0.99365234,0.9713097
0.97424006,0.99024516
0.9334245,0.99243605
0.9641937,0.9854258
0.9861123,0.94546497
0.99140227,0.9767361
0.9758719,0.9909585
0.9479685,0.98962593
0.8942263,0.9197851
0.9690051,0.9745969
0.9893949,0.9881386
0.98887366,0.9799958
0.9758749,0.99279076
0.9687393,0.98726267
0.9835799,0.97395957
0.9272791,0.96100074
0.9784195,0.9692919
0.9905495,0.995682
0.9516312,0.97080815
0.96270496,0.96457773
0.944204,0.97720474
0.94861877,0.9878746
0.9769059,0.9511539
0.89841986,0.93971264
0.9912696,0.98302156
0.97824717,0.9974751
0.97620636,0.97824603
0.97759074,0.9802257
0.9291913,0.9483735
0.836218,0.8639152
0.948165,0.98029375
0.9583525,0.9689349
0.9733872,0.9235333
0.9298682,0.9830881
0.98932153,0.96746063
0.98326874,0.9899794
0.94969577,0.9295084
0.9270344,0.9928258
0.98228395,0.9952848
0.9848425,0.99221236
0.96428573,0.9719448
0.9718801,0.9911867
0.9422191,0.9739328
0.9693179,0.99029195
0.92985415,0.92020696
0.9457269,0.95448387
0.9723568,0.9721932
0.9665961,0.9752098
0.96946675,0.9853343
0.9692233,0.99254507
0.9569868,0.9709055
0.9649367,0.97576076
0.99099344,0.9942963
0.92527854,0.98347974
0.9001837,0.9688007
0.98122007,0.9878675
0.9932452,0.9674219
0.9219989,0.9335259
0.89371884,0.9607999
0.96282715,0.9719408
0.8964295,0.95103794
0.930292,0.9731386
0.9334702,0.9642456
0.88008547,0.86902046
0.97076815,0.9940347
0.9889535,0.98499227
0.9761869,0.99016464
0.98561305,1.0000001
0.9451184,0.98746496
0.99298126,0.93860066
1.0,0.9979591
0.90090066,0.95370877
0.96775085,0.97265846
0.95116925,0.9726748
0.9108121,0.9684806
0.9349815,0.94977117
0.9789327,0.9811085
0.9600688,0.8932263
0.952418,0.96828717
0.9601723,0.9876478
0.9477182,0.9897477
0.9588832,0.99077255
0.97453463,0.9725241
0.93712544,0.92295545
0.9409159,0.950062
0.9716179,0.9736328
0.8956013,0.9866182
0.9738961,0.989645
0.92550033,0.94761276
0.9384976,0.97433025
0.9604968,0.97432375
0.9289592,0.9810879
0.90449476,0.98861885
0.9112702,0.96378595
0.9529826,0.99311584
0.9757255,0.98738974
0.99201417,0.9811196
0.97746813,0.97809666
0.96247095,0.96238875
0.9754541,0.95870996
0.9797398,0.9620911
0.9533076,0.9417051
0.94123524,0.9396914
0.92726606,0.97325295
0.96406543,0.99165803
0.92681146,0.97234535
0.89597774,0.9450824
0.9881956,0.9979471
0.9613578,0.98388743
0.9358626,0.9829675
0.93781143,0.95092493
0.95877,0.9888351
0.92876136,0.9822889
0.96884453,0.98803836
0.9728916,0.98990023
0.9060763,0.9393594
0.97636086,0.9480862
0.9184409,0.9721344
0.93642366,0.9825356
0.98132014,0.98434347
0.93057317,0.97150266
0.93548864,0.97151315
0.94224876,0.9710871
0.971105,0.9908178
0.9488196,0.9730593
0.93573517,0.98988336
0.9922619,0.99491775


==> figures/adv/mSBERT.csv <==
0.9859318,0.9874584
0.98298955,0.98697215
0.9983774,0.9946156
0.99332434,0.9940367
0.987712,0.9414729
0.99755454,0.9918797
0.94558805,0.9777691
0.97655165,0.88578343
0.99954736,0.9436419
0.9896525,0.98549587
0.99815744,0.99792844
0.99505574,0.9842805
0.9998808,0.99417824
0.9941221,0.9938337
0.99700606,0.9976846
0.9974832,0.99685234
0.9986581,0.99435997
0.98945576,0.99166226
0.9940039,0.9899235
0.9913603,0.9923212
0.99398714,0.93289876
0.997374,0.9755438
0.9987202,0.99203247
0.9923578,0.99680406
0.9992575,0.9944627
0.993252,0.99659836
0.98966247,0.98284763
0.9889434,0.98167235
0.99845165,0.9743651
0.9960767,0.99002266
0.9800624,0.9943105
0.996487,0.9867199
0.99653906,0.98849815
0.9286287,0.82475346
0.9875608,0.8930529
0.9592765,0.97622013
0.98465705,0.9838214
0.9913773,0.9860632
0.99938756,0.9927317
0.99889,0.94456583
0.9445522,0.9622811
0.99672407,0.9941044
0.9948345,0.98926514
0.98596305,0.97828156
0.99342686,0.9918155
0.99382883,0.9947598
0.9914612,0.9808116
0.9978835,0.98879415
0.99637085,0.94311196
0.990475,0.9944265
0.9970723,0.9978718
0.9819897,0.9786568
0.9987491,0.9956582
0.963461,0.9878211
0.99602723,0.9987205
0.99723804,0.99324584
0.97870135,0.9948478
0.9966229,0.99780655
0.9554182,0.9665402
0.96210396,0.9562759
0.9936124,0.9919392
0.97539747,0.9812707
0.9903531,0.97223705
0.9990093,0.9795648
1.0,0.99551594
0.9632241,0.99299383
0.99729073,0.9824704
0.98155534,0.99068356
0.99721426,0.9886918
0.9980419,0.9943113
0.8315941,0.89524233
0.9918955,0.9868336
0.9920619,0.9852517
0.99893034,0.99221545
0.978823,0.99335814
0.9719296,0.9845924
0.9968638,0.9988899
0.88676643,0.9615259
0.9947674,0.9799082
0.99543977,0.9955054
0.99311846,0.9920058
0.9962428,0.9934108
0.99333626,0.99506015
0.99122095,0.9478045
0.99788177,0.89120865
0.9981376,0.99838734
0.99637336,0.9592456
0.9829498,0.97857183
0.9998349,0.9978951
0.99698305,0.9771112
0.99170864,0.98181796
0.9950131,0.98547935
0.93088186,0.98067045
0.99735755,0.9920909
0.99665284,0.99482036
0.9809909,0.9886763
0.98507136,0.95993865
0.98569286,0.96977675
0.98669064,0.98849446
0.9896602,0.9953766
0.99341947,0.9893504
0.9907541,0.9972631
0.9979467,0.9962127
0.9968622,0.9935347
0.9935313,0.997937
0.9935289,0.9927693
0.9873045,0.9913315
0.98812705,0.9901146
0.997678,0.99308914
0.99913913,0.97262776
0.96496534,0.9835599
0.98150015,0.95238346
0.9933456,0.9971953
0.9951179,0.9865243
0.9907124,0.99007404
0.67923397,0.67633647
0.9803937,0.9789472
0.97222495,0.9963805
0.9605134,0.9864873
1.0,0.96183443
0.99317104,0.96232545
0.9993294,0.9992555
0.9968957,0.9953086
0.9762791,0.99906534
0.98818254,0.99719644
0.9538393,0.9898872
0.9972092,0.97301656
0.9816045,0.99133605
0.9934264,0.98332125
0.9887508,0.99161965
0.99463505,0.9920071
0.99819523,0.9954413
0.99745977,0.9977227
0.9944486,0.9907422
0.9926212,0.9942552
0.9850807,0.9852194
0.9890148,0.9792781
0.9929147,0.99350023
0.9955496,0.998249
0.99848694,0.9983418
0.9838092,0.9933838
0.95836884,0.9838011
0.98701525,0.99213827
0.9443785,0.98893666
0.99781835,0.9982055
0.98891336,0.9891763
0.9919524,0.9962699
0.9567425,0.9602596
0.9975392,0.99349976
0.99931914,0.9967972
0.97495306,0.9837884
0.9964442,0.9963572
0.9967224,0.9980002
0.97592586,0.9975906
0.99271894,0.9938908
0.9814126,0.9973492
0.9861906,0.9824512
0.9667419,0.96431106
0.9928751,0.9990732
0.9423282,0.9957206
0.99448574,0.9715343
0.99950737,0.99943095
0.97989345,0.9854451
0.999259,0.99890494
0.998647,0.9993917
0.99880046,0.99917006
0.9929962,0.9941279
0.99546695,0.99432266
0.99518436,0.99503195
0.9941476,0.9735737
0.99820256,0.9986068
0.9900013,0.9592463
0.98676133,0.9708793
0.98905903,0.97479945
0.99743694,0.9985561
0.99428254,0.99904644
0.96315056,0.99376255
0.9938095,0.9932027
0.9885606,0.99193424
0.9579277,0.98751664
0.96863985,0.9976647
0.97006756,0.99222344
0.96985173,0.9672724
0.99452156,0.9967745
0.9945691,0.98612523
0.9954108,0.9962053
0.9952838,0.9941273
0.9964727,0.9959913
0.9699231,0.99055153
0.9895151,0.98686874
0.9971006,0.99702054
0.99284303,0.9930737
0.9930049,0.993447
0.9883691,0.99540997
0.9948615,0.9988458
0.9982791,0.98686826
0.99220467,0.9849645
0.9951941,0.9877859
0.9723759,0.9962631
0.98853254,0.98662186
0.9949874,0.9924651
0.961257,0.95919645
0.9667635,0.98159724
0.98758596,0.9793585
0.9884888,0.98611814
0.9962251,0.9952669
0.987683,0.99609697
0.99108833,0.9829543
0.99954265,0.99895054
0.93427044,0.9754584
0.99632907,0.9934195
0.9968792,0.99290377
0.9917262,0.9964372
0.9927661,0.98665524
0.9983245,0.9952285
0.9967371,0.9966823
0.984451,0.9977354
0.98409456,0.9945014
0.9605643,0.9751946
0.9971997,0.99670374
0.99133474,0.994737
0.97312117,0.9937242
0.9700997,0.90080327
0.990238,0.99361825
0.98505247,0.99115896
0.97768664,0.99344146
0.8953671,0.96130204
0.98259544,0.9784869
0.89713234,0.9020408
0.9983574,0.98303205
0.9882942,0.9921776
0.9461191,0.9740678
0.9433581,0.9820442
0.9477218,0.95314556
0.9918493,0.9932173
0.98626083,0.9567716
0.9946663,0.99178255
0.99912876,0.99805903
0.9997326,0.98537177
0.9968097,0.9961579
0.9870657,0.99223727
0.99554235,0.9831716
0.9992669,0.98240894
1.0,0.9987879
0.981886,0.8435772
0.9965278,0.99055207
0.9925261,0.9936253
0.99265045,0.9957242
0.9904875,0.9822309
0.99687886,0.9842322
0.92579937,0.9538479
0.9927827,0.9887691
0.9856903,0.99809796
0.9926752,0.9971819
0.9898079,0.9984881
0.95990723,0.9857939
0.978345,0.97575504
0.9851123,0.98372924
0.9937439,0.9904007
0.99711114,0.99769557
0.97698724,0.99859476
0.9935917,0.9807587
0.99551916,0.9913975
0.9830697,0.9915222
0.97965634,0.9814718
0.98160994,0.9952411
0.982049,0.9768341
0.980738,0.9992548
0.9963843,0.9910161
0.99884367,0.9989219
0.9807098,0.9933913
0.9809587,0.9832457
0.9818572,0.96788746
0.99467486,0.99493486
0.9650685,0.87335306
0.9948882,0.9941847
0.98752433,0.98544776
0.996636,0.9991495
0.965139,0.9774378
0.9568008,0.9707412
0.9640783,0.9923438
0.9722641,0.9873137
0.94744205,0.96192265
0.98875135,0.9911831
0.99821323,0.99856186
0.9890689,0.9543832
0.97828704,0.99632865
0.97753483,0.99486566
0.9521783,0.94468117
0.99709034,0.94148666
0.99359626,0.9714277
0.9700023,0.978947
0.98181045,0.98227024
0.97295594,0.98381793
0.97101873,0.98250633
0.9933838,0.996532
0.97761923,0.99908113
0.99518263,0.9922069
0.9883931,0.9919441
0.99772394,0.9975838


==> figures/adv/mUSE.csv <==
0.99928296,0.96474326
0.99894935,0.99153006
0.9981064,0.9304418
0.9859913,0.9873587
0.9957014,0.9025053
0.9995199,0.98990244
0.9980007,0.9624817
0.9946333,0.9634322
0.9995543,0.9722928
0.99774826,0.9865964
0.99871975,0.9948558
0.9992339,0.9891796
0.9997873,0.9921681
0.98680156,0.98735315
0.99910975,0.9962032
0.99971616,0.99217117
0.99719644,0.9848376
0.994749,0.9737366
0.999564,0.9855914
0.9960369,0.9929077
0.979153,0.9265476
0.99867404,0.99461234
0.9986747,0.99696934
0.9987038,0.9888908
0.99947315,0.99798506
0.9991815,0.99304456
0.9988632,0.98585796
0.99875975,0.98736167
0.9994088,0.9760653
0.9984759,0.99593365
0.97690594,0.9863405
0.99875593,0.98438334
0.9987407,0.9858186
0.9886964,0.9427667
0.9987233,0.93837464
0.9495324,0.9399608
0.9979291,0.9741888
0.99614495,0.9756925
0.9997576,0.9955471
0.9997752,0.8819516
0.9882265,0.965473
0.99835277,0.9917988
0.9987403,0.97734517
0.9918269,0.9808434
0.9999576,0.9916708
0.9989583,0.99074566
0.9983861,0.98588085
0.9995713,0.9838162
0.9982654,0.9625014
0.99837184,0.9870095
0.99755514,0.98380584
0.9880556,0.95610374
0.99945575,0.9941753
0.9722638,0.98985314
0.9936327,0.9960886
0.9965543,0.9566095
0.9978809,0.98599476
0.998516,0.9818039
0.9656133,0.9674618
0.99607396,0.97475314
0.9944915,0.986215
0.9939617,0.9910657
0.9996601,0.9885696
0.997928,0.9570791
1.0,0.99521875
0.9922228,0.9863921
0.9988305,0.9627843
0.998853,0.9964575
0.9987851,0.9918796
0.9941525,0.96754414
0.9248795,0.9296545
0.9940383,0.98501
0.9897382,0.96328825
0.99912137,0.99712205
0.99858946,0.99634045
0.9937349,0.96670383
0.9967952,0.9957532
0.9922171,0.9173065
0.9935777,0.977901
0.9907898,0.9865413
0.99480134,0.99467474
0.9979528,0.980984
0.99966925,0.9865258
0.99824363,0.9066521
0.997987,0.95725745
0.99921185,0.99839485
0.998203,0.9497
0.99169004,0.9897391
0.9986356,0.99438995
0.99434817,0.94561845
0.9992014,0.93435436
0.9994111,0.99588877
0.9948839,0.98375
0.9981828,0.9905552
0.99610025,0.99345773
0.96744907,0.99600554
0.9873885,0.94626635
0.9926722,0.9732851
0.9681158,0.97635096
0.99547505,0.9862381
0.9960228,0.986978
0.98808604,0.9853918
0.99362177,0.986627
0.99800974,0.9971185
0.99936765,0.9932982
0.9873106,0.9837565
0.9708229,0.9968392
0.98483783,0.9882415
0.99855083,0.9970955
0.9962389,0.9822038
0.9840951,0.96069115
0.99701405,0.9405206
0.9985633,0.997765
0.99829215,0.986837
0.9932868,0.96935487
0.87478733,0.8854702
0.9735951,0.9756915
0.9741476,0.98014426
0.9648166,0.9926363
1.0000001,0.9965439
0.9974258,0.97293407
0.9979056,0.99514484
0.9928211,0.98598456
0.99200654,0.9964452
0.99722564,0.9959497
0.9838072,0.96608317
0.99838066,0.99808913
0.99372685,0.99240994
0.99792373,0.9870004
0.9971894,0.99496096
0.9752364,0.9737908
0.99769527,0.99498487
0.9937512,0.99342245
0.99516135,0.992247
0.99621695,0.99814945
0.9871378,0.94361514
0.99512374,0.95046204
0.9982373,0.98592085
0.9983693,0.99869424
0.9975552,0.9986199
0.9961515,0.98471415
0.940038,0.9277023
0.9967325,0.9907662
0.9670719,0.9678039
0.9977196,0.9677605
0.9995843,0.979431
0.9996722,0.98740214
0.9934821,0.9901064
0.9996005,0.9977943
0.9995995,0.9973159
0.96556216,0.9549007
0.9981332,0.9912753
0.9779794,0.99401706
0.8751018,0.9810378
0.99234533,0.98428214
0.99171054,0.9979499
0.9915641,0.98389524
0.9304071,0.9761148
0.9976811,0.99759233
0.99350446,0.9898481
0.99725336,0.98263437
0.99884015,0.9976178
0.97103,0.97099954
0.9966862,0.9979137
0.9962728,0.9981742
0.9963677,0.99860144
0.9887116,0.97222173
0.99608463,0.98486817
0.997112,0.98874956
0.98740554,0.9724266
0.99223936,0.9981658
0.98399174,0.98661083
0.9989909,0.9643744
0.99904156,0.9679602
0.9993233,0.9905937
0.98629224,0.9968618
0.99140483,0.9889722
0.9976999,0.9774078
0.98953724,0.99140817
0.98411274,0.9544083
0.9967586,0.9971813
0.9355845,0.95748186
0.9483984,0.95827687
0.9904784,0.9889195
0.98814857,0.98276865
0.9993846,0.9929322
0.991019,0.9902467
0.99008065,0.96318257
0.9844026,0.9934618
0.9944485,0.983442
0.9933011,0.99475276
0.9915743,0.9740257
0.977792,0.97014207
0.9925608,0.9934788
0.9931615,0.9964568
0.9996485,0.97022915
0.99541706,0.9935159
0.99648106,0.99475896
0.98584276,0.99401635
0.99772525,0.99590296
0.99831295,0.99645865
0.9889441,0.98896253
0.9841421,0.9849496
0.9975327,0.99240047
0.9935123,0.9890593
0.99765086,0.9944516
0.9961496,0.9926171
0.99920577,0.98988795
0.9990168,0.9972431
0.9871112,0.9893895
0.9982136,0.998066
0.9987647,0.99632853
0.99767303,0.9976878
0.99731845,0.9944415
0.99824685,0.9895667
0.9984751,0.99833655
0.98521686,0.9856187
0.9843438,0.98429483
0.96685433,0.9737137
0.9993454,0.99792755
0.99817485,0.9946772
0.9979589,0.9954966
0.99696237,0.98463404
0.98985326,0.99080527
0.99269545,0.98108166
0.99383366,0.9948511
0.980566,0.9573519
0.99421763,0.98386544
0.9923658,0.9948692
0.9993151,0.97513825
0.98185474,0.9844448
0.986319,0.9864492
0.9239834,0.97613436
0.9806135,0.9611454
0.98828346,0.9891823
0.99539125,0.9763864
0.99127835,0.9828383
0.9995545,0.98905694
0.9971275,0.9848059
0.9924085,0.9905221
0.9961255,0.9983045
0.99908257,0.9684825
0.9999491,0.9964908
0.9999999,0.9994139
0.9867256,0.9164562
0.9968167,0.97059274
0.9792315,0.97434026
0.9958775,0.997236
0.98126745,0.911362
0.99773616,0.9842771
0.99264115,0.9814247
0.99485147,0.97889495
0.98092914,0.99262834
0.994869,0.9984575
0.99837637,0.9985011
0.96947885,0.9866516
0.9571221,0.937799
0.99702734,0.995974
0.9951748,0.99557096
0.99767524,0.9985266
0.9992564,0.99929804
0.9959101,0.9956877
0.99021304,0.9920114
0.9871532,0.9854212
0.9896475,0.9977281
0.9817602,0.9916746
0.93624693,0.9342932
0.9991247,0.99904263
0.99070704,0.98252517
0.99920344,0.99806106
0.99591494,0.99605775
0.9618991,0.98987937
0.9939219,0.97913283
0.99543613,0.986793
0.98543984,0.92004216
0.9966125,0.9969943
0.9848564,0.98477376
0.9989704,0.9991762
0.9751021,0.9791832
0.977,0.95413953
0.9970367,0.99274224
0.98795277,0.94710726
0.98565,0.9895641
0.9927678,0.98933095
0.99446785,0.99485165
0.9919435,0.9722782
0.9733431,0.9699537
0.99613947,0.9963185
0.90289015,0.90145195
0.9983475,0.965488
0.99538994,0.98406816
0.967177,0.9664905
0.9854265,0.98182386
0.9492701,0.9508018
0.978445,0.9865986
0.9846137,0.98931533
0.9944387,0.99683285
0.9959378,0.98972046
0.9946815,0.9927352
0.9987429,0.99741745


==> figures/adv/mover.csv <==
0.8340760312757778,0.7751325319943965
0.8747334635072762,0.7440190064554605
0.8959404160655181,0.7862722410943238
0.7477086033891418,0.8121332059239311
0.6941556941975904,0.7825635872598504
0.9207267971075798,0.774817100452128
0.8879866043588764,0.7138187366199291
0.7954097400318038,0.7344823506721262
0.9262880829445418,0.7263663392042535
0.8084590836883575,0.7648869618469691
0.8391592410228093,0.8097914782103295
0.908392389392411,0.7519143219554876
0.953575965626799,0.8019279268556209
0.7944638158027773,0.7582019046078471
0.8678139241471764,0.8789594703987923
0.8898200265281888,0.909337247576007
0.9105021307066922,0.7759920059085066
0.8753545908614865,0.7604494586414502
0.9004340878585401,0.7778193247211668
0.828200473456787,0.7663853257681343
0.8193560795488443,0.7962943730662448
0.8822190697068765,0.7538772581548571
0.8959229245981296,0.8646877478594411
0.8742368437817905,0.8162338354079878
0.9204556993612403,0.7834875536601615
0.9346735353095162,0.8090951011721168
0.8513821351000895,0.7698781787950908
0.8521724597946704,0.7668444456543085
0.9369626779642857,0.7718419939803804
0.896639516273985,0.8360586725868149
0.8074864249398506,0.8085247495518029
0.8612480180478179,0.743904593131253
0.8662706998906202,0.749202469382375
0.7751995456059144,0.7313326391895509
0.8612271531897082,0.729445307301921
0.7452739224136221,0.7095259330022053
0.8576740774303367,0.8302827601552589
0.9468696944745969,0.7597141060275766
0.9426805761484354,0.8345046716568512
0.949830554253601,0.7887098846322539
0.7492821967055424,0.7819136272485105
0.8694110957809388,0.8275245962344692
0.8678898106195759,0.7599061231520035
0.7273294128363365,0.6985142041663377
0.9232287444593141,0.8175572170788341
0.8012092901376482,0.7665225374121374
0.8737634754055954,0.7360074304600357
0.9068948735828021,0.8036911838109374
0.824136355194084,0.777516435754101
0.8575357659071803,0.694227454619896
0.899258744434194,0.813767347825869
0.8548237142271333,0.7902355650292958
0.9013396076519916,0.8128591002859128
0.7758182990090328,0.7948454520250136
0.8348800547649724,0.91763159177716
0.7736788299616864,0.722694987424215
0.8889936693867139,0.8289908750944852
0.7895276252117946,0.8383946467175557
0.8005643494549942,0.7434702173032233
0.861204076041014,0.79159715672512
0.9032698518481888,0.7905237158823419
0.7555805152088515,0.7781674730577474
0.9226694623631596,0.8080005383850821
0.8920620623198157,0.7812736406220342
0.9996829718215938,0.7410802931140945
0.8500965765368582,0.7861289399505127
0.8699069143081667,0.7923440138619374
0.8906403348376357,0.7938914284731299
0.91480521171699,0.7502687582226047
0.8029929434459281,0.796049454215738
0.8892905856117707,0.8441276567276793
0.8289545105882199,0.7422218935432289
0.7565337206465024,0.7315957514367435
0.8988005652978706,0.7915689211749823
0.8520467482340279,0.7956957105724607
0.8394441477787926,0.7820441662620584
0.864353063104177,0.7954298109497272
0.7647275216539965,0.7900064957533407
0.830846161882559,0.8631781294493803
0.8286818396579018,0.8013058154207573
0.7906226750755616,0.8139332820833398
0.8632707561022953,0.826268946574934
0.855366166133847,0.7939340000801954
0.8968840715284921,0.7697825966338134
0.814560420979857,0.8045315429749037
0.9381872075341161,0.8206670928079226
0.9284432870359643,0.7897852345230645
0.8276780080719763,0.8473164972156099
0.9569486791531155,0.7761919412408377
0.8337744788981629,0.8044527251846697
0.8799937989548625,0.8251334460697325
0.8784575812178087,0.8406433780439923
0.8693701150382567,0.8846657850899357
0.9069314677265389,0.7452188460102568
0.794647495805144,0.763932474916305
0.8188144195603656,0.8151629627078173
0.8642216882888141,0.787895579104649
0.7569924366285464,0.7481603471940598
0.7198787104625848,0.7108966444365931
0.7759375273015134,0.8112571870161818
0.8183782306118454,0.777310327419966
0.794397272589704,0.8073570515688218
0.7551746746819414,0.744935029722044
0.956200861739321,0.803358766262312
0.885013648985348,0.8586546155976075
0.7687033535899157,0.7341698476760714
0.8123289811458524,0.8047271385975721
0.7523365670567528,0.7739818738667605
0.8841363574290817,0.7550406066839545
0.8725888425224354,0.7758207851225558
0.7808523418489616,0.8294181395768017
0.7420138701792465,0.6762542484719073
0.8615600910060782,0.8211762948971174
0.8928248962092021,0.8241220253095132
0.8364386956272467,0.8305824957112624
0.7352357680749504,0.7347883362634131
0.8276300999675833,0.7710114189757441
0.8310752204572915,0.9158845298465191
0.80454063810027,0.7696355527848646
0.9997706903428115,0.8283443355423111
0.8928723328731557,0.7875032409946183
0.8682202374673861,0.8760080851563888
0.782310005429484,0.7985001594919641
0.7921021196487196,0.8632508307499276
0.8996232266547808,0.874739532984422
0.7891681580333472,0.7560500109156465
0.8602957000895051,0.8366137684679927
0.819603051612662,0.7882125582939444
0.8410603017126823,0.761407776173009
0.7317770598777554,0.7974192785519622
0.814967479375063,0.7622605506936219
0.8169693153914837,0.7839073162962853
0.841342743070747,0.8532217087641085
0.8108956540738887,0.8122039702098576
0.8750049031838114,0.8318300780800345
0.8131276333580321,0.7477448888861244
0.8198807963877626,0.7150981337366258
0.8232405620149349,0.8132122900884341
0.8306067015941027,0.801637445958454
0.935436585083231,0.8689167716896851
0.8706214019147771,0.7909216251667345
0.7870979666633676,0.7395967175951422
0.7792780269210038,0.7813120923713984
0.7431741444483602,0.7552881081109214
0.8805473871559948,0.9046166991283286
0.8588891926175488,0.8750252222607643
0.8938578685845184,0.773740473541956
0.7566019307557109,0.7684424115057423
0.8842129744410442,0.8606591860642657
0.9289267680945154,0.8835280379645194
0.8016847435256471,0.7449230391472378
0.8541720881846352,0.8162677461833677
0.8009303108411363,0.8266190174293522
0.7829535005849146,0.7865783417418203
0.7687243947795875,0.8152020038002956
0.8602154548497427,0.8624768752472315
0.8666580817290238,0.8402101721257073
0.7490234269819833,0.7196400727798218
0.82433299820123,0.8545735451824596
0.7475033904653442,0.9110981233928145
0.8566148347856447,0.8196083447402943
0.8834341968503784,0.8695435607800686
0.7450297032038159,0.7775616825400459
0.8802997797089924,0.8671564616862799
0.889223611929798,0.9186917952835847
0.8762767979619163,0.9189322092211755
0.7574928762585568,0.7846944357348523
0.8061908561631892,0.7794652848663621
0.7782900911191529,0.7829825438062487
0.794617747914282,0.7454859624192365
0.8720091371676941,0.8029682815429051
0.794481983427365,0.7973484177058979
0.9391309642825151,0.8062689699314625
0.9392447908127454,0.8056225511828118
0.8906114808023722,0.8745429399559081
0.7771857999973274,0.9205589823209778
0.8039274012250905,0.7873142873197724
0.8888229015908551,0.7850367770170597
0.8818274850082116,0.8576552397035224
0.8251028063906376,0.8206514574199403
0.8625653575016226,0.8594715239194783
0.7981400103176745,0.783570458458726
0.7685941535016062,0.7712461381321457
0.9068319088565191,0.8404597408202321
0.8232906297665636,0.8010792736795317
0.8250863220990804,0.8480021235207156
0.8273998163681455,0.8396260206662557
0.8584596967107629,0.8172406995090928
0.7364748808303064,0.7465146285553844
0.7954661865484981,0.7676699782740077
0.8982699614540636,0.8480721717814139
0.8047803142662052,0.7701076679492566
0.760016222306302,0.7885797389406205
0.8149786532753305,0.8012667521381487
0.7627838977989353,0.8900814149438567
0.8859081843665659,0.7955198865742694
0.8099950102196584,0.7931906826591835
0.8327156931772282,0.8089603658560248
0.8084328370351203,0.8901375095068064
0.8250353682537863,0.8263994347021625
0.8210799515465061,0.8339070176371182
0.7177995088634306,0.6785125464494101
0.721975884391682,0.7249026611483156
0.8409075501920427,0.8299777723131254
0.8799655297271127,0.8648186932697606
0.8398494954259274,0.8106532385861805
0.7618623825214073,0.8547617716343158
0.9166844160884923,0.8018907073527441
0.8545583016907259,0.8238676229241174
0.7981751283982492,0.7864893167377689
0.7749826954464848,0.7594970544513816
0.9056066594825136,0.8669564491934584
0.8749354031122561,0.854910800030885
0.7646197563456063,0.7927766906551977
0.8829886053597494,0.8895975826387627
0.8724945691172171,0.8545242876488928
0.8217042632349904,0.8497259897294288
0.7600071691093376,0.7602023903735214
0.7891710859606708,0.8253588138707915
0.9359483757191769,0.8783161086386985
0.9026280900599897,0.8356104741484377
0.8233808520911138,0.8394012809759778
0.861626006160296,0.8092052514086467
0.8217395847909253,0.7602899405502814
0.8062123270805966,0.7921936006465412
0.7309706872681738,0.7030243382795376
0.7149422333735997,0.7203544041332487
0.6706778094376402,0.6894702259001689
0.7691358397396205,0.8007676453578634
0.9383759152506963,0.8278359144593506
0.7785945840211717,0.7869227438153822
0.7855063885460416,0.8501429208414846
0.815461394875376,0.7947948150886829
0.8486710297376284,0.8247599473664826
0.8299021562730585,0.8737919955567134
0.8496039357336882,0.8312603165490781
0.786419509918927,0.7702045329972309
0.9450079923590127,0.9257098498791533
0.9306647333684728,0.8811751377799895
0.857166061250491,0.8324832631377518
0.8805663622337468,0.7980510304693108
0.8545606129979353,0.8269865434191945
0.9383112199414433,0.8041251386633392
0.9997172407144195,0.8867092104279172
0.7449141276136202,0.7356745142066088
0.8541168504861476,0.7928182053776404
0.8293293152516039,0.8050011485899894
0.7791512482021719,0.8633542144891039
0.7682162791977335,0.8090532349187078
0.867500692852135,0.8379806217654796
0.7464713309322256,0.7216036855383439
0.8124231154782955,0.8069167515876376
0.8080212651422894,0.8088814580696101
0.8060874313169518,0.8731735346697617
0.838015737144502,0.8605467179170512
0.8649593760804085,0.7552358598039909
0.7340691108665898,0.7380090191601535
0.7942354813006133,0.7531541130102882
0.8466836934803221,0.8333920973617054
0.820134037329944,0.8584701153346782
0.9301516686394224,0.8899430738290438
0.8124783713035386,0.7747610274520578
0.8179933165943237,0.7976264406169352
0.8189155838188302,0.8142973508429601
0.7325147829146258,0.766022838523058
0.7281948178640202,0.8616247448822183
0.7513779712783176,0.7890674745917116
0.8694851024069425,0.8551595029459321
0.8168901072699825,0.8284274904646238
0.8886303611854197,0.8797903784110203
0.8058238225027371,0.7750663787300689
0.7053716951114862,0.6993453874364421
0.8683030814034461,0.7267250697766802
0.8332524548544691,0.8803874190932035
0.7666601718225423,0.7288054452616544
0.8284173812027591,0.8090737975858556
0.7338766813611473,0.7370221196568236
0.8987600276519808,0.8921960522796782
0.7520974582655741,0.8104706210467039
0.7253070765201312,0.7065013156250073
0.8906678238625707,0.8975742537934845
0.7946371956146232,0.8317245893849663
0.7613454772283479,0.8008129540916537
0.7701663381392896,0.7718893024383929
0.8087894730351965,0.8660846115682146
0.7827302833153845,0.8364940865888354
0.879715115382365,0.85041197638425
0.7992311629939672,0.8150832074635422
0.7591753354826282,0.7721170911292813
0.7838238459978052,0.723887616294508
0.7943688589517958,0.8248005762633042
0.7393872038460029,0.788336329244054
0.8729903952911904,0.8496804088581238
0.7969841460477091,0.8176163525640774
0.770397212879916,0.8011658266520668
0.776378428849593,0.8227031810650829
0.8643417579607764,0.9253650366209923
0.819151311150293,0.812758959760117
0.8222333610497178,0.8883774125490732
0.8273203607468941,0.8369060436543024


==> figures/adv/sbert.csv <==
0.97997975,0.9867871
0.99082446,0.98503155
0.9982092,0.986782
0.9848336,0.9921188
0.9913015,0.98553985
0.9954614,0.9833385
0.9578546,0.9720247
0.9892284,0.95497364
0.9923162,0.95703197
0.9687346,0.9753689
0.9949742,0.9948861
0.9978676,0.9680915
0.9997755,0.99393314
0.9928092,0.99325395
0.99246347,0.9951973
0.9898282,0.99591976
0.9985916,0.98450017
0.968991,0.9851849
0.9894916,0.9876869
0.9623663,0.97755754
0.98496836,0.95460176
0.9964691,0.97972345
0.98957014,0.9919701
0.9960999,0.9923572
0.99863344,0.9822579
0.99962693,0.9929052
0.9719393,0.9815256
0.974708,0.9776471
0.998791,0.9820783
0.9988254,0.98349714
0.99339163,0.96527195
0.99751484,0.9773386
0.9975466,0.9786828
0.9371647,0.79322654
0.98951286,0.9675561
0.96211225,0.96202534
0.9975278,0.98267305
0.9930331,0.9772788
0.9990423,0.9944193
0.99942124,0.98935926
0.9875281,0.98373246
0.9938982,0.9948602
0.99133253,0.98438555
0.9763464,0.9588427
0.9921381,0.987693
0.99195075,0.9933915
0.9963613,0.9830743
0.9906374,0.9836795
0.9847275,0.98015994
0.9927857,0.9879894
0.9949927,0.9943403
0.9923602,0.987106
0.99534637,0.9928628
0.96845406,0.99225
0.99301535,0.9977711
0.9927944,0.98948324
0.9955708,0.9828075
0.9630354,0.9971133
0.98755324,0.98749787
0.948046,0.95163214
0.98589486,0.9891116
0.988368,0.988936
0.98725134,0.9777371
0.9991135,0.97349554
1.0,0.98458767
0.98831874,0.9880764
0.9935024,0.9639983
0.99228424,0.9931151
0.9972001,0.98387015
0.9947532,0.9736864
0.8051266,0.90653116
0.9916821,0.96814334
0.98216826,0.98724836
0.9979839,0.9938103
0.97954,0.9833335
0.90871555,0.9817194
0.9952243,0.99441576
0.9044914,0.935452
0.9925557,0.97398466
0.987207,0.9913309
0.98685026,0.99206096
0.99638546,0.98149467
0.99336374,0.9947885
0.9972749,0.9678338
0.9934992,0.9002666
0.99885684,0.9967065
0.99715275,0.9574272
0.9865904,0.9555734
0.9997135,0.99373984
0.9836978,0.9697477
0.9884324,0.9901056
0.99337137,0.9925818
0.9971784,0.9908128
0.9972428,0.983984
0.9955886,0.99201703
0.9824211,0.97937757
0.99837476,0.9902402
0.98813695,0.9850631
0.96976167,0.97924376
0.9866797,0.9921076
0.9875889,0.9846497
0.99147815,0.99423945
0.9935664,0.98532045
0.9962162,0.9847411
0.99607265,0.9949256
0.9916551,0.9891237
0.9887131,0.9857215
0.9836107,0.9891246
0.99457455,0.9472171
0.9967236,0.9330575
0.9749271,0.9892632
0.9675326,0.97166437
0.994975,0.99493885
0.9959433,0.99113655
0.9974328,0.99135053
0.63896024,0.6502284
0.9802806,0.97851
0.9861315,0.99863917
0.9901495,0.990025
0.99999994,0.9850763
0.98995733,0.9829712
0.9980358,0.99860036
0.9871149,0.9787205
0.99008745,0.9968661
0.98900664,0.9956449
0.9505466,0.9869192
0.99641746,0.979048
0.9818606,0.97552615
0.99308,0.9847043
0.9828344,0.99067205
0.989652,0.98335814
0.9897201,0.9892989
0.9911243,0.9914893
0.9835333,0.98910666
0.9924615,0.9908766
0.9629782,0.98964536
0.9860998,0.9631524
0.9942091,0.9942252
0.98567724,0.99564976
0.99725574,0.99646205
0.99397635,0.995708
0.9842235,0.96314305
0.98848474,0.9773103
0.9188881,0.9864809
0.99315697,0.9986074
0.99125063,0.9878609
0.99117565,0.9927044
0.9483354,0.98506534
0.995368,0.98996836
0.9945881,0.9937094
0.95729303,0.9412179
0.99447024,0.99097294
0.9889595,0.9956519
0.9608235,0.9677088
0.9931356,0.9959182
0.9825694,0.9939314
0.9862135,0.97323394
0.9645863,0.9671374
0.9886249,0.9967907
0.930019,0.99885684
0.98061746,0.9665985
0.9963571,0.9934189
0.9830746,0.989564
0.99627256,0.99463946
0.9976661,0.997086
0.99498755,0.99618006
0.9924319,0.9965038
0.9840917,0.9922037
0.98950404,0.9927352
0.9962216,0.97872823
0.99529225,0.98709583
0.986264,0.9580035
0.99318033,0.94216484
0.992924,0.977628
0.9946675,0.99480194
0.99204266,0.9990766
0.92536813,0.9857367
0.99463385,0.9914993
0.98019665,0.9906239
0.9856602,0.97730434
0.9947964,0.99358
0.98387223,0.9802457
0.9752107,0.9682223
0.9917425,0.9909231
0.97945035,0.9766852
0.9928435,0.9908365
0.990922,0.99298203
0.99073297,0.98900473
0.91622233,0.9765646
0.99074745,0.97893953
0.9934552,0.99582714
0.9951129,0.9887829
0.96710485,0.974041
0.9946974,0.9873885
0.98795265,0.99820644
0.99160445,0.9742041
0.9900977,0.9881543
0.9795936,0.979432
0.9555054,0.99286366
0.9912095,0.98470205
0.9905872,0.98905873
0.9664074,0.9619914
0.94371337,0.9611356
0.9724039,0.9867112
0.9790897,0.98540336
0.99637604,0.9764064
0.9839616,0.9955041
0.9978611,0.98945004
0.99694854,0.9975843
0.96279126,0.97490925
0.9826498,0.9818201
0.9946869,0.9945488
0.9888553,0.9942603
0.9906006,0.9862303
0.9942407,0.996816
0.9963782,0.9929603
0.9771689,0.99455136
0.97133553,0.9882187
0.981706,0.9901636
0.9979443,0.9905791
0.99490094,0.9912237
0.94175905,0.9903596
0.978895,0.9597365
0.9884773,0.99042845
0.9686621,0.9906375
0.96994287,0.98539215
0.94805074,0.973068
0.9521953,0.9738705
0.9207626,0.9357775
0.9984229,0.9722589
0.9825247,0.99059016
0.93721616,0.9764109
0.88264793,0.96320117
0.9124038,0.9909216
0.9844684,0.9883809
0.98398167,0.9620996
0.99084306,0.9924734
0.9979594,0.99709576
0.99327475,0.97796065
0.99514455,0.9965226
0.9756974,0.98767793
0.992393,0.98783404
0.9944075,0.9741508
1.0,0.9971469
0.9632589,0.74088854
0.992411,0.9828778
0.992076,0.9864282
0.9921129,0.9954348
0.99008715,0.99281883
0.99458855,0.9884777
0.9104149,0.9355132
0.9814775,0.97663134
0.97385573,0.99380666
0.9884382,0.9960395
0.99110895,0.9920353
0.9711269,0.9863541
0.97005385,0.9530968
0.9875512,0.9850621
0.9928211,0.9930798
0.99108523,0.9952165
0.99739474,0.997636
0.98682296,0.9826023
0.99174845,0.99223554
0.9860565,0.98736423
0.94996196,0.95363134
0.92732567,0.9890304
0.94854814,0.98355246
0.99847037,0.99833137
0.9929742,0.9909389
0.9983972,0.99685985
0.9811206,0.99019843
0.9654001,0.9633862
0.9835471,0.8737034
0.99211526,0.9969154
0.9860248,0.96333057
0.9918442,0.9836182
0.9729792,0.9868872
0.99342895,0.9982771
0.9750444,0.98332024
0.96258146,0.9693598
0.93434393,0.9961756
0.9457728,0.96949136
0.9581416,0.97071844
0.9860641,0.98275334
0.99414796,0.99651444
0.9826289,0.97532636
0.9801693,0.9931298
0.9809909,0.9887381
0.9742733,0.98497486
0.9926978,0.95107216
0.9842139,0.99136084
0.98035306,0.98884547
0.9860449,0.9878716
0.9479834,0.9732841
0.95524114,0.9842301
0.99190235,0.9955041
0.9956505,0.9990159
0.9943301,0.99018323
0.9942285,0.9906599
0.9970413,0.99455595


==> figures/adv/sbert_wk.csv <==
0.984062,0.9734891
0.99315566,0.9560526
0.99480563,0.98535484
0.96292305,0.9650299
0.9288088,0.97040814
0.99797,0.9316185
0.9919337,0.9007186
0.9630513,0.9100683
0.99623114,0.93905044
0.96064156,0.9589707
0.9895605,0.98458356
0.996808,0.98056316
0.99959064,0.9845569
0.9786901,0.9836981
0.9808832,0.99121016
0.9975722,0.9939703
0.99779797,0.9833362
0.9952053,0.9586669
0.9945335,0.9718308
0.9912867,0.9815654
0.95287293,0.96680367
0.9964915,0.9791032
0.9952225,0.9893121
0.99490047,0.980304
0.9989382,0.980739
0.9991385,0.98800063
0.98909205,0.9460272
0.9893774,0.9488299
0.9985928,0.9787236
0.9981751,0.9582522
0.98685634,0.98626304
0.98953325,0.96335655
0.99076045,0.9720433
0.96540403,0.960983
0.993505,0.93932307
0.9590129,0.9322196
0.99755865,0.96117353
0.99606985,0.970084
0.9990143,0.9853797
0.9995287,0.9779739
0.976438,0.9680689
0.9935465,0.99190795
0.9941479,0.97963464
0.94434845,0.9429806
0.99846375,0.97774535
0.9708164,0.9849237
0.9877574,0.9686489
0.9975641,0.9839923
0.97635657,0.975977
0.9934564,0.8706563
0.9857918,0.9855951
0.9935971,0.97875166
0.99398875,0.9703434
0.94764644,0.9691951
0.98447895,0.995667
0.9824303,0.9745612
0.9954794,0.98950624
0.9343212,0.9858862
0.97986215,0.962739
0.9930349,0.97437537
0.9934546,0.9773939
0.9819085,0.98463166
0.9980488,0.97685766
0.9919265,0.97489023
1.0000001,0.8932128
0.9849419,0.97888035
0.9972846,0.9734877
0.99555534,0.968251
0.9976019,0.96363735
0.9853784,0.98402643
0.9864856,0.98106587
0.9884376,0.978434
0.958225,0.93400764
0.99664885,0.9780216
0.9923082,0.9708182
0.98901916,0.9806609
0.98861855,0.96389323
0.95950186,0.9634719
0.9804869,0.980119
0.9755406,0.9843624
0.9782228,0.9850738
0.99266165,0.96779186
0.9929091,0.9717165
0.9943866,0.96360856
0.98187846,0.9737141
0.9986455,0.99360293
0.9914964,0.96548456
0.9903102,0.9862984
0.9987302,0.98400855
0.97317624,0.9718318
0.9888107,0.9888641
0.9951181,0.94869655
0.9960409,0.9927297
0.9980333,0.9570426
0.984415,0.969162
0.971836,0.97358835
0.99204016,0.975821
0.9710508,0.97662985
0.94047105,0.9459768
0.9761077,0.98108965
0.9645307,0.94972086
0.9796496,0.98945564
0.98449916,0.9782246
0.99881536,0.97347844
0.9952099,0.9890217
0.97967416,0.97150207
0.9810293,0.9876636
0.9564898,0.9611969
0.9929359,0.9369047
0.9940922,0.97438836
0.9730204,0.97665554
0.95189655,0.90188015
0.99121386,0.9905047
0.99673116,0.9904311
0.9952067,0.987888
0.94288313,0.95474845
0.98555803,0.9723962
0.9847362,0.9971905
0.98221856,0.9611416
1.0,0.980549
0.9978215,0.9801994
0.99653023,0.99275845
0.965799,0.97649896
0.97928643,0.9903207
0.9919998,0.99394083
0.9660727,0.9554593
0.99439627,0.98699796
0.9909539,0.97364765
0.9906514,0.93038696
0.9610669,0.98102367
0.9695528,0.95891345
0.9908881,0.9617006
0.98991597,0.9930819
0.9756891,0.9827127
0.9925203,0.98111373
0.98414856,0.978553
0.9902733,0.94858396
0.98620033,0.979806
0.9883059,0.98905957
0.9978402,0.9954972
0.99494106,0.981735
0.9716736,0.972402
0.9829587,0.97501117
0.96105534,0.9457367
0.98964816,0.99623704
0.99241793,0.9929129
0.996943,0.94893456
0.9646401,0.9525403
0.9960223,0.9939249
0.9982604,0.9925213
0.9733136,0.9326683
0.9862461,0.9775339
0.976028,0.99021524
0.97305536,0.9792806
0.96481574,0.9918867
0.99584514,0.9900266
0.99255973,0.99177605
0.93593603,0.94054365
0.9877285,0.9958069
0.9782316,0.9934869
0.97318625,0.9579976
0.9897202,0.9875882
0.94240516,0.9522475
0.9919324,0.9915185
0.99264836,0.9956899
0.99473614,0.9958159
0.9763119,0.99190265
0.9793276,0.99015504
0.9804525,0.97235197
0.9873645,0.9748767
0.995409,0.9915224
0.9794613,0.9757514
0.99845725,0.9545295
0.99845093,0.96341723
0.9890002,0.98970526
0.98724824,0.998416
0.95686823,0.95704526
0.9932191,0.98883075
0.99346554,0.9901801
0.98940235,0.9603569
0.9929484,0.98337805
0.9731901,0.95117664
0.9846528,0.97960466
0.9972959,0.989753
0.99433273,0.9880054
0.9902252,0.98684645
0.98304534,0.9924164
0.99298716,0.9812295
0.95761424,0.9667895
0.9816156,0.97127426
0.9949777,0.9903673
0.991741,0.9865387
0.968358,0.9717715
0.99050426,0.969537
0.9723003,0.9939332
0.9957699,0.9344495
0.94628316,0.97963643
0.9931086,0.988823
0.97851723,0.9939416
0.9901441,0.9908893
0.9890657,0.99188906
0.9561168,0.91423696
0.964358,0.96939397
0.9908647,0.9866327
0.9954367,0.9938272
0.98967165,0.9664478
0.9640102,0.98474157
0.9972002,0.9826804
0.99480265,0.9928752
0.97626597,0.98321664
0.9510902,0.8995012
0.9985346,0.9933587
0.99313205,0.9898452
0.9779527,0.9694961
0.994337,0.9803369
0.9964942,0.9953122
0.9869629,0.9923742
0.9385846,0.9739008
0.96169484,0.97962534
0.9961695,0.992665
0.9972095,0.98820096
0.9857122,0.94974184
0.98431075,0.9538914
0.9907936,0.96836346
0.9904319,0.9790156
0.9317372,0.87560487
0.90839946,0.89409494
0.89377743,0.90886295
0.98291904,0.98803025
0.9954356,0.9820613
0.9747292,0.98325956
0.96301347,0.97589564
0.9889754,0.9709204
0.9843745,0.98090005
0.9905572,0.9943041
0.98749936,0.9839869
0.9858816,0.97171247
0.9969596,0.99741805
0.9992314,0.98946023
0.9940855,0.9905186
0.9960878,0.94840586
0.99204123,0.97831684
0.999111,0.9803312
0.9999999,0.9944586
0.9326961,0.9025014
0.9912203,0.9590689
0.98092455,0.96872634
0.9788287,0.98839307
0.96857876,0.9755848
0.99044317,0.9890992
0.931325,0.94682217
0.98990524,0.97366345
0.9782261,0.9635796
0.98862576,0.99060696
0.98403287,0.990728
0.99088883,0.96039
0.95129406,0.9333328
0.97054195,0.93959725
0.9771858,0.98504657
0.98179924,0.9919027
0.9989392,0.99348277
0.974797,0.9748134
0.995123,0.994
0.98576266,0.9868255
0.95451576,0.9581499
0.93633854,0.9787176
0.96667093,0.98004663
0.99746156,0.98878044
0.9812804,0.9848117
0.9970669,0.9867764
0.98396915,0.9665029
0.9121649,0.915191
0.99003154,0.89730585
0.9891219,0.9890089
0.9666996,0.9480522
0.98192304,0.9759104
0.9515965,0.9527327
0.9953027,0.9958359
0.9446718,0.97095513
0.973108,0.9587323
0.997912,0.9973414
0.98353684,0.9913942
0.9698457,0.965458
0.93833435,0.9195066
0.9900079,0.99489015
0.9637581,0.9828162
0.9920855,0.9838705
0.9916386,0.9829037
0.9598542,0.95807886
0.9665829,0.9576663
0.9695665,0.9773721
0.95720285,0.9626638
0.993953,0.9873402
0.9822069,0.98657155
0.9574566,0.9700312
0.9791412,0.98547065
0.9897917,0.99281657
0.98330414,0.98633045
0.9904345,0.99555385
0.9924422,0.992931


==> figures/de-en-sts-r2.csv <==
metric,sem,syn,lex,morph,r2
XMoverScore , 0.085 , -0.0285 , 0.5143 , 0.0371 , 0.303
LASER , 0.5444 , 0.0034 , 0.282 , 0.1555 , 0.547
mUSE , 0.715 , 0.0097 , 0.0973 , 0.0781 , 0.6
LaBSE , 0.6007 , 0.0547 , 0.2964 , 0.0484 , 0.601
mSBERT , 0.8916 , -0.0231 , 0.0546 , 0.0277 , 0.848

==> figures/de-en-sts.csv <==
metric,sem,syn,lex,morph
XMoverScore , 0.085 , -0.0285 , 0.5143 , 0.0371
LASER , 0.5444 , 0.0034 , 0.282 , 0.1555 
mUSE , 0.715 , 0.0097 , 0.0973 , 0.0781 
LaBSE , 0.6007 , 0.0547 , 0.2964 , 0.0484 
mSBERT , 0.8916 , -0.0231 , 0.0546 , 0.0277

==> figures/de-en-wmt.csv <==
metric,sem,syn,lex,morph
XMoverScore,0.37,-0.07,0.33,-0.01
LASER,0.2102,-0.0849,0.3138,0.3147
mUSE,0.1917,-0.0068,0.4023,0.0871
LaBSE,0.3011,-0.0396,0.2653,0.0795
mSBERT,0.3953,-0.0658,0.228,0.0545

==> figures/en-en-sts.csv <==
metric,sem,syn,lex,morph
MoverScore , 0.3094 , 0.2417 , 0.4571 , 0.0473
BERTScore , 0.1239 , 0.116 , 0.6791 , 0.0613 
SBERT , 0.7393 , -0.0327 , 0.1403 , -0.0689 
SBERT-WK , 0.2641 , 0.0472 , 0.3106 , 0.306
BLEURT , 0.6268 , 0.0872 , 0.1993 , 0.0348
LASER , 0.5537 , 0.0565 , 0.2857 , 0.0952
mUSE , 0.7601 , 0.0061 , 0.2248 , -0.1186
LaBSE , 0.6066 , 0.0747 , 0.2759 , 0.0641 
mSBERT , 0.9339 , -0.0229 , 0.0452 , -0.0006



==> figures/en-en-wmt.csv <==
metric,sem,syn,lex,morph
MoverScore,0.284,0.153,0.6471,-0.0636,0.764
BERTScore,0.2716,0.1623,0.6155,-0.0183
SBERT,0.3785,-0.0213,0.2209,0.2232
SBERT-WK,0.3067,-0.0291,0.3252,0.3328
BLEURT,0.4883,0.0746,0.3049,0.0547
LASER,0.1974,0.0451,0.3386,0.3284
mUSE,0.2763,-0.0371,0.396,0.1989
LaBSE,0.3139,-0.0027,0.3624,0.2232
mSBERT,0.4135,-0.0559,0.2425,0.1853



==> figures/r2-sts.csv <==
metric,en,de,zh
XMoverScore ,0, 0.303,0.24
MoverScore, 0.614,,
BERTScore,0.696,,
LASER , 0.632 , 0.547,0.514
mUSE , 0.68 , 0.6,0.59
LaBSE ,0.67 , 0.601,0.565
mSBERT ,0.912 , 0.848,0.8
SBERT,0.607,,
SBERT-WK,0.553,,
BLEURT,0.587,,


==> figures/r2-wmt.csv <==
metric,en,de,zh
XMoverScore ,0, 0.31,0.39
MoverScore, 0.76,,
BERTScore,0.74,,
LASER , 0.53 , 0.29,0.3
mUSE , 0.49 , 0.25,0.33
LaBSE ,0.53 , 0.21,0.30
mSBERT ,0.43 , 0.26,0.31
SBERT,0.42,,
SBERT-WK,0.58,,
BLEURT,0.57,,


==> figures/zh-en-sts.csv <==
metric,sem,syn,lex
XMoverScore,0.0925,-0.1293,0.4618
LASER,0.5923,0.0245,0.2766
mUSE,0.7279,0.0225,0.122
LaBSE,0.6312,0.0806,0.2676
mSBERT,0.8757,-0.0183,0.0588

==> figures/zh-en-wmt.csv <==
metric,sem,syn,lex
XMoverScore,0.37,-0.0815,0.4066
LASER,0.292,-0.0399,0.3856
mUSE,0.347,0.0168,0.3521,
LaBSE,0.4712,-0.0577,0.1783
mSBERT,0.4271,-0.0461,0.2573
